About constant-product automated market makers

Constant-product market making functions were first introduced by Hayden Adams in 2017 to create Uniswap, a decentralised exchange on Ethereum. This enables users to exchange assets at any given rate. Some variations such as Balancer and Curve were later introduced. In this paper, we analyse the maths that rule this type of protocol. We show that splitting a trade in multiple smaller trades does not impact the final exchange rate. We also show that the protocol is safer and more profitable when no one recompounds their fees.

==> figures/data/comp_roi.txt <==
0.0  0. 
0.0027472527472527475  0.05494521 
0.005494505494505495  0.10989071 
0.008241758241758242  0.16483652 
0.01098901098901099  0.21978263 
0.013736263736263738  0.27472904 
0.016483516483516484  0.32967575 
0.019230769230769232  0.38462276 
0.02197802197802198  0.43957007 
0.024725274725274728  0.49451768 
0.027472527472527476  0.54946559 
0.030219780219780223  0.6044138 
0.03296703296703297  0.6593623 
0.03571428571428572  0.71431111 
0.038461538461538464  0.76926021 
0.041208791208791215  0.82420961 
0.04395604395604396  0.8791593 
0.046703296703296704  0.93410929 
0.049450549450549455  0.98905958 
0.0521978021978022  1.04401017 
0.05494505494505495  1.09896105 
0.057692307692307696  1.15391222 
0.06043956043956045  1.2088637 
0.0631868131868132  1.26381546 
0.06593406593406594  1.31876752 
0.06868131868131869  1.37371988 
0.07142857142857144  1.42867253 
0.07417582417582418  1.48362547 
0.07692307692307693  1.5385787 
0.07967032967032968  1.59353223 
0.08241758241758243  1.64848605 
0.08516483516483517  1.70344017 
0.08791208791208792  1.75839457 
0.09065934065934067  1.81334927 
0.09340659340659341  1.86830426 
0.09615384615384616  1.92325954 
0.09890109890109891  1.97821511 
0.10164835164835166  2.03317097 
0.1043956043956044  2.08812712 
0.10714285714285715  2.14308356 
0.1098901098901099  2.19804029 
0.11263736263736264  2.25299731 
0.11538461538461539  2.30795462 
0.11813186813186814  2.36291221 
0.1208791208791209  2.4178701 
0.12362637362637363  2.47282827 
0.1263736263736264  2.52778673 
0.12912087912087913  2.58274548 
0.13186813186813187  2.63770452 
0.13461538461538464  2.69266384 
0.13736263736263737  2.74762345 
0.1401098901098901  2.80258334 
0.14285714285714288  2.85754352 
0.14560439560439561  2.91250399 
0.14835164835164835  2.96746474 
0.15109890109890112  3.02242578 
0.15384615384615385  3.0773871 
0.1565934065934066  3.13234871 
0.15934065934065936  3.1873106 
0.1620879120879121  3.24227277 
0.16483516483516486  3.29723523 
0.1675824175824176  3.35219797 
0.17032967032967034  3.40716099 
0.1730769230769231  3.4621243 
0.17582417582417584  3.51708789 
0.17857142857142858  3.57205176 
0.18131868131868134  3.62701591 
0.18406593406593408  3.68198035 
0.18681318681318682  3.73694506 
0.18956043956043958  3.79191006 
0.19230769230769232  3.84687533 
0.19505494505494508  3.90184089 
0.19780219780219782  3.95680673 
0.20054945054945056  4.01177284 
0.20329670329670332  4.06673924 
0.20604395604395606  4.12170591 
0.2087912087912088  4.17667287 
0.21153846153846156  4.2316401 
0.2142857142857143  4.28660761 
0.21703296703296704  4.3415754 
0.2197802197802198  4.39654347 
0.22252747252747254  4.45151181 
0.22527472527472528  4.50648043 
0.22802197802197804  4.56144933 
0.23076923076923078  4.6164185 
0.23351648351648355  4.67138795 
0.23626373626373628  4.72635768 
0.23901098901098902  4.78132768 
0.2417582417582418  4.83629795 
0.24450549450549453  4.8912685 
0.24725274725274726  4.94623933 
0.25  5.00121043 
0.2527472527472528  5.05618181 
0.25549450549450553  5.11115346 
0.25824175824175827  5.16612538 
0.260989010989011  5.22109757 
0.26373626373626374  5.27607004 
0.2664835164835165  5.33104279 
0.2692307692307693  5.3860158 
0.271978021978022  5.44098909 
0.27472527472527475  5.49596264 
0.2774725274725275  5.55093647 
0.2802197802197802  5.60591058 
0.282967032967033  5.66088495 
0.28571428571428575  5.71585959 
0.2884615384615385  5.7708345 
0.29120879120879123  5.82580969 
0.29395604395604397  5.88078514 
0.2967032967032967  5.93576087 
0.2994505494505495  5.99073686 
0.30219780219780223  6.04571312 
0.30494505494505497  6.10068965 
0.3076923076923077  6.15566645 
0.31043956043956045  6.21064352 
0.3131868131868132  6.26562086 
0.315934065934066  6.32059846 
0.3186813186813187  6.37557633 
0.32142857142857145  6.43055447 
0.3241758241758242  6.48553288 
0.3269230769230769  6.54051155 
0.3296703296703297  6.59549049 
0.33241758241758246  6.65046969 
0.3351648351648352  6.70544916 
0.33791208791208793  6.7604289 
0.34065934065934067  6.8154089 
0.3434065934065934  6.87038917 
0.3461538461538462  6.9253697 
0.34890109890109894  6.9803505 
0.3516483516483517  7.03533156 
0.3543956043956044  7.09031288 
0.35714285714285715  7.14529447 
0.35989010989010994  7.20027632 
0.3626373626373627  7.25525844 
0.3653846153846154  7.31024082 
0.36813186813186816  7.36522346 
0.3708791208791209  7.42020636 
0.37362637362637363  7.47518953 
0.3763736263736264  7.53017295 
0.37912087912087916  7.58515664 
0.3818681318681319  7.64014059 
0.38461538461538464  7.6951248 
0.3873626373626374  7.75010928 
0.39010989010989017  7.80509401 
0.3928571428571429  7.860079 
0.39560439560439564  7.91506426 
0.3983516483516484  7.97004977 
0.4010989010989011  8.02503554 
0.40384615384615385  8.08002158 
0.40659340659340665  8.13500787 
0.4093406593406594  8.18999442 
0.4120879120879121  8.24498123 
0.41483516483516486  8.29996829 
0.4175824175824176  8.35495562 
0.42032967032967034  8.4099432 
0.42307692307692313  8.46493104 
0.42582417582417587  8.51991914 
0.4285714285714286  8.57490749 
0.43131868131868134  8.6298961 
0.4340659340659341  8.68488497 
0.43681318681318687  8.7398741 
0.4395604395604396  8.79486348 
0.44230769230769235  8.84985311 
0.4450549450549451  8.904843 
0.4478021978021978  8.95983315 
0.45054945054945056  9.01482355 
0.45329670329670335  9.0698142 
0.4560439560439561  9.12480511 
0.4587912087912088  9.17979627 
0.46153846153846156  9.23478769 
0.4642857142857143  9.28977936 
0.4670329670329671  9.34477128 
0.46978021978021983  9.39976346 
0.47252747252747257  9.45475589 
0.4752747252747253  9.50974857 
0.47802197802197804  9.5647415 
0.4807692307692308  9.61973469 
0.4835164835164836  9.67472813 
0.4862637362637363  9.72972182 
0.48901098901098905  9.78471576 
0.4917582417582418  9.83970995 
0.4945054945054945  9.89470439 
0.4972527472527473  9.94969908 
0.5  10.00469403 
0.5027472527472527  10.05968922 
0.5054945054945056  10.11468466 
0.5082417582417583  10.16968036 
0.5109890109890111  10.2246763 
0.5137362637362638  10.27967249 
0.5164835164835165  10.33466893 
0.5192307692307693  10.38966562 
0.521978021978022  10.44466256 
0.5247252747252747  10.49965974 
0.5274725274725275  10.55465718 
0.5302197802197802  10.60965486 
0.532967032967033  10.66465278 
0.5357142857142858  10.71965096 
0.5384615384615385  10.77464938 
0.5412087912087913  10.82964805 
0.543956043956044  10.88464697 
0.5467032967032968  10.93964613 
0.5494505494505495  10.99464553 
0.5521978021978022  11.04964519 
0.554945054945055  11.10464509 
0.5576923076923077  11.15964523 
0.5604395604395604  11.21464562 
0.5631868131868132  11.26964625 
0.565934065934066  11.32464713 
0.5686813186813188  11.37964825 
0.5714285714285715  11.43464962 
0.5741758241758242  11.48965123 
0.576923076923077  11.54465308 
0.5796703296703297  11.59965518 
0.5824175824175825  11.65465752 
0.5851648351648352  11.70966011 
0.5879120879120879  11.76466293 
0.5906593406593407  11.819666 
0.5934065934065934  11.87466931 
0.5961538461538461  11.92967286 
0.598901098901099  11.98467666 
0.6016483516483517  12.03968069 
0.6043956043956045  12.09468497 
0.6071428571428572  12.14968949 
0.6098901098901099  12.20469425 
0.6126373626373627  12.25969925 
0.6153846153846154  12.31470449 
0.6181318681318682  12.36970997 
0.6208791208791209  12.42471569 
0.6236263736263736  12.47972165 
0.6263736263736264  12.53472785 
0.6291208791208792  12.58973429 
0.631868131868132  12.64474097 
0.6346153846153847  12.69974789 
0.6373626373626374  12.75475504 
0.6401098901098902  12.80976243 
0.6428571428571429  12.86477007 
0.6456043956043956  12.91977794 
0.6483516483516484  12.97478604 
0.6510989010989011  13.02979439 
0.6538461538461539  13.08480297 
0.6565934065934066  13.13981179 
0.6593406593406594  13.19482085 
0.6620879120879122  13.24983014 
0.6648351648351649  13.30483967 
0.6675824175824177  13.35984943 
0.6703296703296704  13.41485944 
0.6730769230769231  13.46986967 
0.6758241758241759  13.52488015 
0.6785714285714286  13.57989085 
0.6813186813186813  13.6349018 
0.6840659340659341  13.68991297 
0.6868131868131868  13.74492439 
0.6895604395604397  13.79993603 
0.6923076923076924  13.85494792 
0.6950549450549451  13.90996003 
0.6978021978021979  13.96497238 
0.7005494505494506  14.01998496 
0.7032967032967034  14.07499778 
0.7060439560439561  14.13001083 
0.7087912087912088  14.18502411 
0.7115384615384616  14.24003762 
0.7142857142857143  14.29505136 
0.717032967032967  14.35006534 
0.7197802197802199  14.40507955 
0.7225274725274726  14.46009399 
0.7252747252747254  14.51510866 
0.7280219780219781  14.57012357 
0.7307692307692308  14.6251387 
0.7335164835164836  14.68015406 
0.7362637362637363  14.73516966 
0.739010989010989  14.79018548 
0.7417582417582418  14.84520154 
0.7445054945054945  14.90021782 
0.7472527472527473  14.95523433 
0.7500000000000001  15.01025108 
0.7527472527472528  15.06526805 
0.7554945054945056  15.12028525 
0.7582417582417583  15.17530268 
0.7609890109890111  15.23032034 
0.7637362637362638  15.28533822 
0.7664835164835165  15.34035634 
0.7692307692307693  15.39537468 
0.771978021978022  15.45039325 
0.7747252747252747  15.50541205 
0.7774725274725275  15.56043107 
0.7802197802197803  15.61545032 
0.7829670329670331  15.6704698 
0.7857142857142858  15.7254895 
0.7884615384615385  15.78050943 
0.7912087912087913  15.83552959 
0.793956043956044  15.89054997 
0.7967032967032968  15.94557058 
0.7994505494505495  16.00059141 
0.8021978021978022  16.05561247 
0.804945054945055  16.11063376 
0.8076923076923077  16.16565527 
0.8104395604395606  16.220677 
0.8131868131868133  16.27569896 
0.815934065934066  16.33072114 
0.8186813186813188  16.38574354 
0.8214285714285715  16.44076617 
0.8241758241758242  16.49578903 
0.826923076923077  16.5508121 
0.8296703296703297  16.6058354 
0.8324175824175825  16.66085893 
0.8351648351648352  16.71588267 
0.8379120879120879  16.77090664 
0.8406593406593407  16.82593083 
0.8434065934065935  16.88095524 
0.8461538461538463  16.93597988 
0.848901098901099  16.99100473 
0.8516483516483517  17.04602981 
0.8543956043956045  17.10105511 
0.8571428571428572  17.15608063 
0.8598901098901099  17.21110637 
0.8626373626373627  17.26613233 
0.8653846153846154  17.32115851 
0.8681318681318682  17.37618492 
0.8708791208791209  17.43121154 
0.8736263736263737  17.48623838 
0.8763736263736265  17.54126544 
0.8791208791208792  17.59629273 
0.881868131868132  17.65132023 
0.8846153846153847  17.70634795 
0.8873626373626374  17.76137589 
0.8901098901098902  17.81640404 
0.8928571428571429  17.87143242 
0.8956043956043956  17.92646101 
0.8983516483516484  17.98148983 
0.9010989010989011  18.03651886 
0.903846153846154  18.09154811 
0.9065934065934067  18.14657757 
0.9093406593406594  18.20160725 
0.9120879120879122  18.25663716 
0.9148351648351649  18.31166727 
0.9175824175824177  18.36669761 
0.9203296703296704  18.42172816 
0.9230769230769231  18.47675892 
0.9258241758241759  18.53178991 
0.9285714285714286  18.58682111 
0.9313186813186813  18.64185252 
0.9340659340659342  18.69688415 
0.9368131868131869  18.751916 
0.9395604395604397  18.80694806 
0.9423076923076924  18.86198033 
0.9450549450549451  18.91701282 
0.9478021978021979  18.97204553 
0.9505494505494506  19.02707845 
0.9532967032967034  19.08211158 
0.9560439560439561  19.13714493 
0.9587912087912088  19.19217849 
0.9615384615384616  19.24721227 
0.9642857142857144  19.30224626 
0.9670329670329672  19.35728046 
0.9697802197802199  19.41231488 
0.9725274725274726  19.4673495 
0.9752747252747254  19.52238434 
0.9780219780219781  19.5774194 
0.9807692307692308  19.63245466 
0.9835164835164836  19.68749014 
0.9862637362637363  19.74252583 
0.989010989010989  19.79756173 
0.9917582417582418  19.85259784 
0.9945054945054946  19.90763417 
0.9972527472527474  19.9626707 
1.0  20.01770744 


==> figures/data/not_comp_roi.txt <==
0.0 0.0
0.0027472527472527475 0.05479452054795786
0.005494505494505495 0.10955925140775946
0.008241758241758242 0.16429422478962863
0.01098901098901099 0.2189994728517064
0.013736263736263738 0.2736750277002642
0.016483516483516484 0.32832092138961855
0.019230769230769232 0.38293718592245796
0.02197802197802198 0.4375238532498855
0.024725274725274728 0.4920809552715326
0.027472527472527476 0.5466085238356584
0.030219780219780223 0.6011065907392918
0.03296703296703297 0.6555751877283029
0.03571428571428572 0.7100143464975162
0.038461538461538464 0.7644240986908812
0.041208791208791215 0.8188044759015298
0.04395604395604396 0.8731555096718466
0.046703296703296704 0.9274772314936399
0.049450549450549455 0.9817696728082126
0.0521978021978022 1.036032865006419
0.05494505494505495 1.0902668394288497
0.057692307692307696 1.144471627365931
0.06043956043956045 1.1986472600579674
0.0631868131868132 1.252793768695355
0.06593406593406594 1.306911184418638
0.06868131868131869 1.3609995383185804
0.07142857142857144 1.4150588614363357
0.07417582417582418 1.469089184763476
0.07692307692307693 1.5230905392421619
0.07967032967032968 1.577062955765257
0.08241758241758243 1.6310064651763554
0.08516483516483517 1.684921098269939
0.08791208791208792 1.7388068857914618
0.09065934065934067 1.7926638584374786
0.09340659340659341 1.8464920468557438
0.09615384615384616 1.9002914816452545
0.09890109890109891 1.954062193356478
0.10164835164835166 2.0078042124913225
0.1043956043956044 2.0615175695033514
0.10714285714285715 2.1152022947977827
0.1098901098901099 2.1688584187316735
0.11263736263736264 2.2224859716139918
0.11538461538461539 2.276084983705502
0.11813186813186814 2.329655485219547
0.1208791208791209 2.3831975063213378
0.12362637362637363 2.4367110771284786
0.1263736263736264 2.490196227710939
0.12912087912087913 2.5436529880912246
0.13186813186813187 2.5970813882444617
0.13461538461538464 2.6504814580984544
0.13736263736263737 2.703853227533841
0.1401098901098901 2.7571967263841657
0.14285714285714288 2.8105119844360047
0.14560439560439561 2.8637990314290107
0.14835164835164835 2.9170578970560683
0.15109890109890112 2.970288610963294
0.15384615384615385 3.023491202750222
0.1565934065934066 3.076665701969887
0.15934065934065936 3.1298121381289263
0.1620879120879121 3.18293054068765
0.16483516483516486 3.236020939060168
0.1675824175824176 3.2890833626144627
0.17032967032967034 3.3421178406725147
0.1730769230769231 3.3951244025103477
0.17582417582417584 3.448103077358212
0.17857142857142858 3.5010538944005702
0.18131868131868134 3.5539768827762543
0.18406593406593408 3.6068720715786213
0.18681318681318682 3.6597394898554967
0.18956043956043958 3.7125791666093875
0.19230769230769232 3.7653911307975534
0.19505494505494508 3.8181754113320494
0.19780219780219782 3.870932037079882
0.20054945054945056 3.923661036863109
0.20329670329670332 3.9763624394588533
0.20604395604395606 4.029036273599445
0.2087912087912088 4.081682567972564
0.21153846153846156 4.134301351221254
0.2142857142857143 4.186892651944035
0.21703296703296704 4.239456498694992
0.2197802197802198 4.2919929199838975
0.22252747252747254 4.344501944276288
0.22527472527472528 4.396983599993561
0.22802197802197804 4.449437915513016
0.23076923076923078 4.501864919168014
0.23351648351648355 4.554264639248046
0.23626373626373628 4.606637103998779
0.23901098901098902 4.6589823416222345
0.2417582417582418 4.711300380276782
0.24450549450549453 4.763591248077304
0.24725274725274726 4.815854973095242
0.25 4.868091583358705
0.2527472527472528 4.920301106852534
0.25549450549450553 4.972483571518424
0.25824175824175827 5.024639005255011
0.260989010989011 5.076767435917915
0.26373626373626374 5.128868891319897
0.2664835164835165 5.180943399230856
0.2692307692307693 5.232990987378017
0.271978021978022 5.285011683445973
0.27472527472527475 5.33700551507674
0.2774725274725275 5.3889725098698875
0.2802197802197802 5.440912695382622
0.282967032967033 5.492826099129843
0.28571428571428575 5.54471274858426
0.2884615384615385 5.5965726711764745
0.29120879120879123 5.648405894295053
0.29395604395604397 5.700212445286624
0.2967032967032967 5.7519923514559395
0.2994505494505495 5.803745640066012
0.30219780219780223 5.855472338338117
0.30494505494505497 5.907172473451979
0.3076923076923077 5.958846072545796
0.31043956043956045 6.010493162716287
0.3131868131868132 6.062113771018886
0.315934065934066 6.113707924467704
0.3186813186813187 6.165275650035682
0.32142857142857145 6.216816974654705
0.3241758241758242 6.268331925215591
0.3269230769230769 6.319820528568229
0.3296703296703297 6.371282811521681
0.33241758241758246 6.422718800844237
0.3351648351648352 6.474128523263474
0.33791208791208793 6.525512005466425
0.34065934065934067 6.576869274099522
0.3434065934065934 6.628200355768826
0.3461538461538462 6.679505277040022
0.34890109890109894 6.730784064438481
0.3516483516483517 6.782036744449414
0.3543956043956044 6.8332633435179275
0.35714285714285715 6.884463888049069
0.35989010989010994 6.935638404407939
0.3626373626373627 6.98678691891979
0.3653846153846154 7.037909457870015
0.36813186813186816 7.08900604750437
0.3708791208791209 7.140076714028936
0.37362637362637363 7.191121483610246
0.3763736263736264 7.242140382375368
0.37912087912087916 7.2931334364119635
0.3818681318681319 7.344100671768388
0.38461538461538464 7.395042114453744
0.3873626373626374 7.445957790438001
0.39010989010989017 7.496847725652003
0.3928571428571429 7.547711945987643
0.39560439560439564 7.598550477297877
0.3983516483516484 7.649363345396765
0.4010989010989011 7.700150576059656
0.40384615384615385 7.75091219502319
0.40659340659340665 7.801648227985396
0.4093406593406594 7.852358700605748
0.4120879120879121 7.903043638505267
0.41483516483516486 7.953703067266588
0.4175824175824176 8.004337012434036
0.42032967032967034 8.054945499513707
0.42307692307692313 8.105528553973556
0.42582417582417587 8.156086201243482
0.4285714285714286 8.20661846671544
0.43131868131868134 8.257125375743456
0.4340659340659341 8.307606953643699
0.43681318681318687 8.358063225694593
0.4395604395604396 8.408494217136806
0.44230769230769235 8.458899953173443
0.4450549450549451 8.509280458969997
0.4478021978021978 8.559635759654498
0.45054945054945056 8.609965880317645
0.45329670329670335 8.66027084601268
0.4560439560439561 8.710550681755706
0.4587912087912088 8.760805412525556
0.46153846153846156 8.811035063264015
0.4642857142857143 8.861239658875817
0.4670329670329671 8.911419224228709
0.46978021978021983 8.961573784153586
0.47252747252747257 9.011703363444482
0.4752747252747253 9.061807986858739
0.47802197802197804 9.11188767911699
0.4807692307692308 9.161942464903277
0.4835164835164836 9.211972368865105
0.4862637362637363 9.261977415613558
0.48901098901098905 9.311957629723295
0.4917582417582418 9.361913035732698
0.4945054945054945 9.411843658143866
0.4972527472527473 9.461749521422774
0.5 9.511630649999276
0.5027472527472527 9.561487068267155
0.5054945054945056 9.611318800584328
0.5082417582417583 9.661125871272745
0.5109890109890111 9.710908304618584
0.5137362637362638 9.760666124872259
0.5164835164835165 9.810399356248482
0.5192307692307693 9.860108022926411
0.521978021978022 9.909792149049636
0.5247252747252747 9.959451758726274
0.5274725274725275 10.009086876029059
0.5302197802197802 10.058697524995381
0.532967032967033 10.10828372962736
0.5357142857142858 10.157845513891942
0.5384615384615385 10.207382901720933
0.5412087912087913 10.256895917011136
0.543956043956044 10.306384583624293
0.5467032967032968 10.355848925387278
0.5494505494505495 10.405288966092073
0.5521978021978022 10.454704729495901
0.554945054945055 10.504096239321271
0.5576923076923077 10.553463519256042
0.5604395604395604 10.60280659295347
0.5631868131868132 10.65212548403234
0.565934065934066 10.70142021607694
0.5686813186813188 10.750690812637217
0.5714285714285715 10.799937297228794
0.5741758241758242 10.849159693333021
0.576923076923077 10.898358024397098
0.5796703296703297 10.947532313834074
0.5824175824175825 10.996682585022995
0.5851648351648352 11.045808861308899
0.5879120879120879 11.094911166002902
0.5906593406593407 11.14398952238227
0.5934065934065934 11.193043953690491
0.5961538461538461 11.242074483137344
0.598901098901099 11.2910811338989
0.6016483516483517 11.34006392911769
0.6043956043956045 11.38902289190267
0.6071428571428572 11.437958045329395
0.6098901098901099 11.486869412439972
0.6126373626373627 11.535757016243181
0.6153846153846154 11.584620879714564
0.6181318681318682 11.633461025796407
0.6208791208791209 11.68227747739789
0.6236263736263736 11.731070257395103
0.6263736263736264 11.779839388631117
0.6291208791208792 11.828584893916045
0.631868131868132 11.877306796027142
0.6346153846153847 11.926005117708797
0.6373626373626374 11.974679881672671
0.6401098901098902 12.023331110597681
0.6428571428571429 12.071958827130146
0.6456043956043956 12.1205630538838
0.6483516483516484 12.169143813439874
0.6510989010989011 12.217701128347102
0.6538461538461539 12.266235021121872
0.6565934065934066 12.314745514248244
0.6593406593406594 12.363232630178004
0.6620879120879122 12.411696391330707
0.6648351648351649 12.460136820093808
0.6675824175824177 12.508553938822658
0.6703296703296704 12.556947769840576
0.6730769230769231 12.605318335438966
0.6758241758241759 12.65366565787727
0.6785714285714286 12.701989759383153
0.6813186813186813 12.750290662152452
0.6840659340659341 12.798568388349324
0.6868131868131868 12.846822960106238
0.6895604395604397 12.8950543995241
0.6923076923076924 12.943262728672238
0.6950549450549451 12.991447969588535
0.6978021978021979 13.03961014427945
0.7005494505494506 13.087749274720125
0.7032967032967034 13.135865382854433
0.7060439560439561 13.183958490595103
0.7087912087912088 13.232028619823694
0.7115384615384616 13.28007579239059
0.7142857142857143 13.32810003011518
0.717032967032967 13.376101354785803
0.7197802197802199 13.424079788159844
0.7225274725274726 13.472035351963882
0.7252747252747254 13.519968067893615
0.7280219780219781 13.567877957613987
0.7307692307692308 13.615765042759207
0.7335164835164836 13.663629344932886
0.7362637362637363 13.711470885707968
0.739010989010989 13.759289686626943
0.7417582417582418 13.807085769201777
0.7445054945054945 13.854859154914024
0.7472527472527473 13.902609865214856
0.7500000000000001 13.950337921525175
0.7527472527472528 13.99804334523563
0.7554945054945056 14.04572615770661
0.7582417582417583 14.09338638026847
0.7609890109890111 14.141024034221417
0.7637362637362638 14.188639140835633
0.7664835164835165 14.236231721351373
0.7692307692307693 14.283801796978963
0.771978021978022 14.331349388898857
0.7747252747252747 14.378874518261739
0.7774725274725275 14.426377206188533
0.7802197802197803 14.47385747377048
0.7829670329670331 14.521315342069173
0.7857142857142858 14.568750832116635
0.7884615384615385 14.616163964915401
0.7912087912087913 14.663554761438505
0.793956043956044 14.710923242629548
0.7967032967032968 14.758269429402816
0.7994505494505495 14.805593342643292
0.8021978021978022 14.852895003206683
0.804945054945055 14.90017443191951
0.8076923076923077 14.947431649579187
0.8104395604395606 14.994666676954012
0.8131868131868133 15.041879534783263
0.815934065934066 15.089070243777215
0.8186813186813188 15.136238824617251
0.8214285714285715 15.183385297955908
0.8241758241758242 15.23050968441683
0.826923076923077 15.277612004594985
0.8296703296703297 15.324692279056578
0.8324175824175825 15.371750528339149
0.8351648351648352 15.418786772951705
0.8379120879120879 15.465801033374603
0.8406593406593407 15.512793330059793
0.8434065934065935 15.559763683430745
0.8461538461538463 15.606712113882537
0.848901098901099 15.65363864178191
0.8516483516483517 15.700543287467312
0.8543956043956045 15.747426071248952
0.8571428571428572 15.794287013408862
0.8598901098901099 15.841126134200962
0.8626373626373627 15.887943453851094
0.8653846153846154 15.934738992557016
0.8681318681318682 15.981512770488578
0.8708791208791209 16.028264807787693
0.8736263736263737 16.074995124568375
0.8763736263736265 16.121703740916843
0.8791208791208792 16.168390676891505
0.881868131868132 16.2150559525231
0.8846153846153847 16.26169958781469
0.8873626373626374 16.3083216027417
0.8901098901098902 16.354922017251994
0.8928571428571429 16.401500851265922
0.8956043956043956 16.44805812467638
0.8983516483516484 16.494593857348818
0.9010989010989011 16.54110806912135
0.903846153846154 16.587600779804774
0.9065934065934067 16.63407200918259
0.9093406593406594 16.680521777011137
0.9120879120879122 16.726950103019547
0.9148351648351649 16.773357006909848
0.9175824175824177 16.819742508357024
0.9203296703296704 16.866106627009003
0.9230769230769231 16.91244938248677
0.9258241758241759 16.958770794384364
0.9285714285714286 17.00507088226901
0.9313186813186813 17.051349665681073
0.9340659340659342 17.097607164134132
0.9368131868131869 17.143843397115077
0.9395604395604397 17.19005838408411
0.9423076923076924 17.23625214447482
0.9450549450549451 17.282424697694182
0.9478021978021979 17.328576063122696
0.9505494505494506 17.374706260114365
0.9532967032967034 17.420815307996733
0.9560439560439561 17.46690322607097
0.9587912087912088 17.512970033611893
0.9615384615384616 17.559015749868095
0.9642857142857144 17.60504039406186
0.9670329670329672 17.651043985389308
0.9697802197802199 17.697026543020385
0.9725274725274726 17.742988086099004
0.9752747252747254 17.788928633742955
0.9780219780219781 17.83484820504411
0.9807692307692308 17.880746819068378
0.9835164835164836 17.9266244948558
0.9862637362637363 17.972481251420575
0.989010989010989 18.018317107751017
0.9917582417582418 18.064132082809707
0.9945054945054946 18.109926195533504
0.9972527472527474 18.155699464833646
1.0 18.201451909595633

